MultiRetNet: A Multimodal Vision Model and Deferral System for Staging Diabetic Retinopathy

Diabetic retinopathy (DR) is a leading cause of preventable blindness, affecting over 100 million people worldwide. In the United States, individuals from lower-income communities face a higher risk of progressing to advanced stages before diagnosis, largely due to limited access to screening. Comorbid conditions further accelerate disease progression. We propose MultiRetNet, a novel pipeline combining retinal imaging, socioeconomic factors, and comorbidity profiles to improve DR staging accuracy, integrated with a clinical deferral system for a clinical human-in-the-loop implementation. We experiment with three multimodal fusion methods and identify fusion through a fully connected layer as the most versatile methodology. We synthesize adversarial, low-quality images and use contrastive learning to train the deferral system, guiding the model to identify out-of-distribution samples that warrant clinician review. By maintaining diagnostic accuracy on suboptimal images and integrating critical health data, our system can improve early detection, particularly in underserved populations where advanced DR is often first identified. This approach may reduce healthcare costs, increase early detection rates, and address disparities in access to care, promoting healthcare equity.

==> fusing_results.txt <==
may10_A: cross-attention
Train Accuracy: 0.8293 | AUROC: 0.9699
Test Accuracy: 0.9512 | AUROC: 0.9980

may10_B: concatenation
Train Accuracy: 0.8598 | AUROC: 0.9739
Test Accuracy: 0.9512, AUROC: 0.9987

may10_C: fc_layer
Train Accuracy: 0.7896 | AUROC: 0.9625
Test Accuracy: 0.8902 | AUROC: 0.9958

may10_D: cross-attn, 5 fold cross val
Train Average accuracy: 0.9702870577308216 | Average AUROC: 0.997967708087262
Val Accuracy: 0.8902439024390244 | AUROC: 0.9957821145988092
Test Accuracy: 0.975609756097561 | AUROC: 0.9989793564756084

may10_E: concatenation, 5 fold cross val
Train Average accuracy: 0.9657069050590659 | Average AUROC: 0.9988855296232171
Val Accuracy: 0.8902439024390244 | AUROC: 0.9957821145988092
Test Accuracy: 0.9512195121951219 | AUROC: 0.999123034636528

may10_F: fc_layer, 5 fold cross val
Train Average accuracy: 0.9573244710184889 | Average AUROC: 0.9976588013740392
Val Accuracy: 0.8902439024390244 | AUROC: 0.9957821145988092
Test Accuracy: 0.9512195121951219 | AUROC: 0.9956348748702573

_____

ResNet18 Baseline:
Accuracy: 0.664004914004914 | AUROC: 0.5337102529240138

ResNet18 Finetuned:
Accuracy: 0.849539406345957 | AUROC: 0.8892034474944538
Balanced dataset for training and testing
Accuracy: 0.4146341463414634 | AUROC: 0.7504789504157835

IPW training, imbalanced dataset, epoch 20:
Train Accuracy: 0.9803 - AUROC (OVR): 0.9987
Imbalanced dataset
Test Accuracy: 0.8229273285568065 | AUROC: 0.8769400988308999
Balanced dataset
Test Accuracy: 0.8853658536585366 | AUROC: 0.9863474122546103

Cross Attention:
Train Accuracy: 0.9054878048780488 | AUROC: 0.9877740092533234
Test Accuracy: 0.8902439024390244 | AUROC: 0.9807175381501821

Concatenation:
Train Accuracy: 0.9298780487804879 | AUROC: 0.9929654839786742
Test Accuracy: 0.8902439024390244 | AUROC: 0.985940564932319

FC Layer:
Train Accuracy: 0.8810975609756098 | AUROC: 0.9872089886681774
Test Accuracy: 0.8414634146341463 | AUROC: 0.9836897934649059

